Prune Spatio-temporal Tokens by Semantic-aware Temporal Accumulation

Transformers have become the primary backbone of the computer vision community due to their impressive performance. However, the unfriendly computation cost impedes their potential in the video recognition domain. To optimize the speed-accuracy trade-off, we propose Semantic-aware Temporal Accumulation score (STA) to prune spatio-temporal tokens integrally. STA score considers two critical factors: temporal redundancy and semantic importance. The former depicts a specific region based on whether it is a new occurrence or a seen entity by aggregating token-to-token similarity in consecutive frames while the latter evaluates each token based on its contribution to the overall prediction. As a result, tokens with higher scores of STA carry more temporal redundancy as well as lower semantics thus being pruned. Based on the STA score, we are able to progressively prune the tokens without introducing any additional parameters or requiring further re-training. We directly apply the STA module to off-the-shelf ViT and VideoSwin backbones, and the empirical results on Kinetics-400 and Something-Something V2 achieve over 30% computation reduction with a negligible ~0.2% accuracy drop. The code is released at https://github.com/Mark12Ding/STA.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


随着深度学习技术的不断发展，Transformer已经被广泛应用于各种自然语言处理任务中，并且在近年来也逐渐被引入到视频任务中。但是，当我们将其应用于视频任务时，由于视频是三维输入，Transformer的计算成本变得过于高昂，这给模型的训练和推理都带来了很大的挑战。
针对这个问题，我们提出了一种名为令牌修剪STA的方法。该方法利用了Transformer可以处理可变数量令牌，通过对视频的令牌进行修剪，使得Transformer的计算量大大降低，从而提高了模型的推理效率。

具体来说，我们首先将视频分解成一系列令牌序列，
基于高时序冗余和低语义密度这两个点出发，我们提出了语义感知的时序累积分数STA来给每个令牌打分决定是否丢弃。直观来说，如果在该令牌之前存在类似的令牌，我们会删除这个令牌，同时保留具有丰富语义的令牌。
这样，我们就可以将Transformer的计算量大大降低，同时保持模型的预测精度。

与之前的令牌修剪方法相比，我们的方法在应用于视频数据时具有以下三个显著优点：
（1）STA充分考虑了令牌在时间轴上的潜在重复性，使得评分机制更加注重运动感知和适用于视频数据；
（2）STA作为插件模块工作，不需要引入额外的参数，也不需要重新训练视频Transformer；
（3）STA产生额外的FLOPs仅占总前向计算的一小部分。此外，我们的算法允许大量计算并行处理，使其适用于现代GPU设备。
总的来说，我们的方法高效且易于部署，是修剪视频Transformer的理想解决方案。

我们将我们的修剪策略在两个动作识别基准数据集Kinetics-400和Something-Something V2上评估了10个现成的骨干网络，以展示我们的方法的有效性。
如左上角图所示，在Kinetics-400数据集上，我们实现了显著的计算减少，同时准确率下降的非常小。例如，使用ViT-H作为骨干网络，通过逐层修剪输入令牌的57%，STA减少了49%的FLOPs，而准确率仅下降了0.2%。
如右图所示，与当前的最先进方法STTS比较时，在Kinetics-400数据集上，STA减少40%的FLOPs却获得了0.4%的准确率增益。在Something-Something V2数据集上通过减少20%的GFLOPs获得了0.5%的准确率提高。
广泛的实验表明，我们的方法使视频Transformer在速度和准确度上实现更优的权衡。


